Scaling relations for gamma-ray burst afterglow light curves and centroid motion independent of jet structure and dynamics

Models for gamma-ray burst afterglow dynamics and synchrotron spectra are known to exhibit various scale invariances, owing to the scale-free nature of fluid dynamics and the power-law shape of synchrotron spectra. Since GRB 170817A, off-axis jet models including a lateral energy structure in the initial outflow geometry have gained in prominence. Here we demonstrate how the scale-invariance for arbitrary jet structure and dynamical stage can be expressed locally as a function of jet temporal light curve slope. We provide afterglow flux expressions and demonstrate their use to quickly assess the physical implications of observations. We apply the scaling expressions to the Swift XRT sample, which shows a spread in observed fluxes, binned by light curve slope at time of observation, that increases with increasing light curve slope. According to the scaling relations, this pattern is inconsistent with a large spread in environment densities if these were the dominant factor determining the variability of light curves. We further show how the late Deep Newtonian afterglow stage remains scale-invariant but adds distinct spectral scaling regimes. Finally, we show that for given jet structure a universal curve can be constructed of the centroid offset, image size and ellipticity (that can be measured using very-large baseline interferometry) versus observer angle, in a manner independent of explosion energy and circumburst density. Our results apply to any synchrotron transient characterized by a release of energy in an external medium, including supernova remnants, kilonova afterglows and soft gamma-repeater flares.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
